Learning to Code on Graphs for Topological Interference Management

The state-of-the-art coding schemes for topological interference management (TIM) problems are usually handcrafted for specific families of network topologies, relying critically on experts' domain knowledge. This inevitably restricts the potential wider applications to wireless communication systems, due to the limited generalizability. This work makes the first attempt to advocate a novel intelligent coding approach to mimic topological interference alignment (IA) via local graph coloring algorithms, leveraging the new advances of graph neural networks (GNNs) and reinforcement learning (RL). The proposed LCG framework is then generalized to discover new IA coding schemes, including one-to-one vector IA and subspace IA. The extensive experiments demonstrate the excellent generalizability and transferability of the proposed approach, where the parameterized GNNs trained by small size TIM instances are able to work well on new unseen network topologies with larger size.

==> Learning to Code on Graphs for Topological Interference Management (journal) (1)/typeset_equations_v4.6/README.txt <==
You find the following files:

-typeset_equation.pdf: short manual on how to typeset equations in
 LaTeX

-typeset_equation.tex: corresponding LaTeX source code file

-dot_emacs: commands to include in your .emacs-file (see Section 7 in
 typeset_equation.pdf)

-IEEEtrantools.sty [2015/08/26 V1.5 by Michael Shell]: package needed
 for the IEEEeqnarray-environment

-IEEEtran.cls [2015/08/26 V1.8b by Michael Shell]: LaTeX document class
 package for papers in IEEE format.

-IEEEtran_HOWTO.pdf [2015/08]: official manual of the IEEEtran-class.
 The part about IEEEeqnarray is found in Appendix F.


==> typeset_equations_v4.6/README.txt <==
You find the following files:

-typeset_equation.pdf: short manual on how to typeset equations in
 LaTeX

-typeset_equation.tex: corresponding LaTeX source code file

-dot_emacs: commands to include in your .emacs-file (see Section 7 in
 typeset_equation.pdf)

-IEEEtrantools.sty [2015/08/26 V1.5 by Michael Shell]: package needed
 for the IEEEeqnarray-environment

-IEEEtran.cls [2015/08/26 V1.8b by Michael Shell]: LaTeX document class
 package for papers in IEEE format.

-IEEEtran_HOWTO.pdf [2015/08]: official manual of the IEEEtran-class.
 The part about IEEEeqnarray is found in Appendix F.

